Celestial sunflowers -- Survival of rings around small planetary bodies under solar radiation pressure

Context: Rings around giant planets are a common feature of the solar system. Even though solar radiation pressure is known to destabilize rings by exciting the orbital eccentricity of its particles, the Centaur Chariklo (and possibly Chiron), the dwarf planet Haumea, and trans-Neptunian object Quaoar also host rings of solid material. Aims: We explore the dynamical evolution of rings around spherical Chariklo and Haumea analogs, assuming different particle sizes and tilt angles with respect to the planetary orbital plane of the ring. Methods: The ring dynamics were studied using a GPU-based N-body integrator with an 8th-order Hermite scheme for several thousand years, corresponding to 10 solar orbits. The simulations took into account the gravitational effects of the planet and the Sun, radiation pressure, and the shadow cast by the planet. Results: Two families of rings have been identified depending on the ring tilt angle. Slightly tilted rings (<=40 deg) are unstable under a critical particle size. Highly tilted rings (>=50 deg), however, show instability only for a range of particle sizes that spans 1-10 times the critical size. The planetary shadow reduces the critical size by a factor of five and extends the instability region to 0.1-10 times this newly identified critical size. Conclusions: The stabilization of highly inclined rings occurs because the plane of the ring is forced to be perpendicular to the Solar radiation. As a result, the plane of the ring rotates as the planetary bodies revolves: always facing the sun, like a celestial sunflower. Rings which are closely aligned to the orbital plane of the host planet, such as Haumea and Quaoar, presumably consist of particles with a size at least 1-4 um. However, particles in the rings which are highly tilted, like that around Chariklo and Chiron, should consist of particles <=2.5-15 um or >=60-300 um.

==> refans.txt <==
Thank you for the detailed referee report. We will address all comments and questions from both the referee and the editor. Changes to the manuscript are shown in bold. Please read our responses below.

Editor comment:

The structure of Sect.3 is awkward, with only one subsection.

>> Subsection 3.1 has been moved to Section 3.

Referee report(s) on this version:

Report by referee 1:

* Reference corrections:

- The references to Quaoar's ring should be Morgado et al. (2023) instead of Sicardy (2020)

>> Corrected.

- The authors may not be aware of the recent paper by Sicardy et al. (2025), which could provide additional context for the introduction

>> Citation added to the manuscript.

- Regarding Chiron, the rings should be described as "putative" rather than confirmed, as their existence remains uncertain in some sections of the manuscript

>> Corrected.

- When discussing Neptune's ring arcs (page 2), note that Madeira et al. 2022 explain only partially the arcs through interaction with possible co-orbital moons

>> Corrected. 

* General discussions
- The study assumes spherical bodies, but many small solar system objects like Haumea are significantly non-spherical. The authors should address how the non-spherical shape of these bodies would affect the "sunflower" effect and overall ring stability. Would the gravitational harmonics from a triaxial body enhance or disrupt the alignment mechanism observed in your simulations?

>> 
The goal of the present paper is to analyse some effects separated from others in order to better understand their influence on the evolution of dust grains. 
To address the reviewer's point we have added an SPH module to our N-body code, which can model any arbitrarily shaped small body at the center of the ring. Our first results show that the ring dynamics are affected by the non-spherical shape of the small body. Low-inclination rings with a sufficiently high beta won't be destabilised if the small body is shaped like a triaxial ellipsoid. However, if the small body is a biaxial ellipsoid (similar to the one studied in Sicardy et al. 2019), the ring is still unstable as in the spherical case. For the highly inclined rings, we suggest that the gravitational harmonics of a triaxial body disrupt the alignment mechanism. We will present our new results on the dynamics of rings around non-spherical minor planets in a future study. The above discussion is added to Section 5.3 in the revised version of the manuscript.

- The authors could provide more specific predictions about observational signatures that would confirm the "celestial sunflower" effect. For instance, what specific patterns might be detectable in stellar occultation data for highly inclined rings? Are there particular viewing geometries or orbital phases where the effect would be most pronounced and therefore most conducive to observational confirmation?

>> The celestial sunflower effect results in highly tilted rings. In principle, the ring should be tilted almost 90 degrees with respect to the orbital plane of the small body if the beta is sufficiently high. See e.g. panel E in Fig. 2. However, for an intermediate initial ring tilt and beta parameter (e.g. 60 degrees, see panel C in Fig. 2), although the ring tilt becomes 90 degrees, the ring becomes thick instead of thin. Since in these cases the ring always faces the Sun, in addition to the classical occultation (short double obscurations) a single wide obscuration can occur. Another phenomenon that can occur due to eccentricity excitation is that the small body is not necessary at the geometric centre of the ring, but rather at a focal point of the elliptical ring. The above discussion is now added to the end of Section 5.2 in the revised version.

- It would strengthen the discussion to compare how this radiation-driven stabilization mechanism interacts with or complements other proposed mechanisms for ring stability around small bodies, such as shepherd moons or resonance confinement.

>> The gravitational effect of shepherding moons is relatively weak compared to the radiation pressure. Namely, the shepherding moons cause secular perturbation while the perturbation of radiation pressure is fast. As a result, slightly inclined rings consisting of small particles presumably can not be stabilized by shepherding moons.
Conversely, for highly inclined rings, a shepherding moon can have a serious effect on the sunflower dynamics of the ring. This is because the tilt of the ring increases to $\sim90^\circ$ over time, while the moon's orbital plane stays the same. Thus, incorporating a shepherding moon with a prograde or retrograde orbit in our simulations may be necessary in a future study. 
The above discussion is added to the end of Section 5.3 in the revised version.

* Specific points

- When discussing the effects of shadow in section 4.1, the authors should note that if the simulated β is close to βcritical, the approximately 10% change in magnitude of the radiation effect due to shadowing can be enough to reduce the effective β below the critical value, allowing particles to remain stable.

>> The above statement is now presented in the revised version of the manuscript.

- In section 4.3, it would be instructive if the authors provided estimates of actual particle sizes alongside the corresponding β values. This would help readers connect the abstract β parameter to physical particle dimensions, making the results more intuitive and directly applicable to observational constraints.

>> The size corresponding to each beta value has been indicated in the revised version of the manuscript.

- The authors should explicitly state in both the text and captions of Figures 5-7 whether these simulations include the planetary shadow effect or not.

>> All models in Fig 5-7. include shadow effect. It is now explicitly stated in the caption.

- The comparison with Uranus's ring system in Section 5.2 is interesting but relatively brief and could be expanded

>> The discussion on the Uranis ring has been extended.

- The shadow detection algorithm in Appendix A is well-formulated, but a brief discussion of its computational efficiency would be helpful

>> A brief discussion is added to the end of Appendix A.

* Figure improvements:

- Figure 2 has some severe readability issues
- The labels are not easy to read, particularly the time annotations which are unreadable in the printed version and can only be seen when zooming in the PDF version
- Unit symbols need consistent formatting (Km vs. km)
- The label in the figure incorrectly states that "radiation pressure " - they actually show the direction of the sun, not radiation pressure itself

>> The figure is regenerated.

- Figure 3 contains a wealth of information but is somewhat complex to interpret. Consider adding more guidance in the caption and in the text

>> The caption now has more guidance. The figure has been updated to make it clearer.

* Minor issues:

- In footnote 2 (page 3), the statement that "all known Centaur and TNO rings are in 3:1 spin-orbit resonance" should be revised. These rings are not exactly at, but close to, the 3:1 resonance.

>> Done.

- All variables in Table 1 should be defined in the text before being used in the table

>> We noticed that the semi-major axis of the planet was not defined correctly in the manuscript. It is now corrected to a_p. Also, DeltaR is now defined as the ring width in the text. So all physical parameters are defined in the text now.

- Page 4, Section 4.1, 2nd paragraph: "Ass a result" should be "As a result"

>> Done.

I believe these improvements would enhance the paper's quality and readability.


